Study of Reconnection Dynamics and Plasma Relaxation in MHD simulation of a Solar Flare

Self-organization in continuous systems is associated with dissipative processes. In particular, for magnetized plasmas, it is known as magnetic relaxation, where the magnetic energy is converted into heat and kinetic energy of flow through the process of magnetic reconnection. An example of such a system is the solar corona, where reconnection manifests as solar transients like flares and jets. Consequently, toward investigation of plasma relaxation in solar transients, we utilize a novel approach of data-constrained MHD simulation for an observed solar flare. The selected active region NOAA 12253 hosts a GOES M1.3 class flare. The investigation of extrapolated coronal magnetic field in conjunction with the spatiotemporal evolution of the flare reveals a hyperbolic flux tube (HFT), overlying the observed brightenings. MHD simulation is carried out with the EULAG-MHD numerical model to explore the corresponding reconnection dynamics. The overall simulation shows signatures of relaxation. For a detailed analysis, we consider three distinct sub-volumes. We analyze the magnetic field line dynamics along with time evolution of physically relevant quantities like magnetic energy, current density, twist, and gradients in magnetic field. In the terminal state, none of the sub-volumes are seen to reach a force-free state, thus remaining in non-equilibrium, suggesting the possibility of further relaxation. We conclude that the extent of relaxation depends on the efficacy and duration of reconnection, and hence, on the energetics and time span of the flare.

==> _config.yml <==
title: Author support for SOLA journal
description: LaTeX related material for the manuscript preparation
show_downloads: true
theme: jekyll-theme-slate
